Subspace Coding for Spatial Sensing

A subspace code is defined as a collection of subspaces of an ambient vector space, where each information-encoding codeword is a subspace. This paper studies a class of spatial sensing problems, notably direction of arrival (DoA) estimation using multisensor arrays, from a novel subspace coding perspective. Specifically, we demonstrate how a canonical (passive) sensing model can be mapped into a subspace coding problem, with the sensing operation defining a unique structure for the subspace codewords. We introduce the concept of sensing subspace codes following this structure, and show how these codes can be controlled by judiciously designing the sensor array geometry. We further present a construction of sensing subspace codes leveraging a certain class of Golomb rulers that achieve near-optimal minimum codeword distance. These designs inspire novel noise-robust sparse array geometries achieving high angular resolution. We also prove that codes corresponding to conventional uniform linear arrays are suboptimal in this regard. This work is the first to establish connections between subspace coding and spatial sensing, with the aim of leveraging insights and methodologies in one field to tackle challenging problems in the other.

==> M_vs_Pe_BCG_M_149.dat <==
M	Pe	dmin
2.000000e+00	3.520000e-01	7.500000e-01
3.000000e+00	4.781100e-01	6.666667e-01
5.000000e+00	4.275400e-01	8.000000e-01
7.000000e+00	3.222800e-01	8.571429e-01
1.100000e+01	1.500700e-01	9.090909e-01
1.300000e+01	9.195000e-02	9.230769e-01
1.700000e+01	3.252000e-02	9.411765e-01
1.900000e+01	1.720000e-02	9.473684e-01
2.300000e+01	4.670000e-03	9.565217e-01
2.900000e+01	5.200000e-04	9.655172e-01
3.100000e+01	2.900000e-04	9.677419e-01
3.700000e+01	3.000000e-05	9.729730e-01
4.100000e+01	2.000000e-05	9.756098e-01
4.300000e+01	0.000000e+00	9.767442e-01
4.700000e+01	0.000000e+00	9.787234e-01
5.300000e+01	0.000000e+00	9.811321e-01
5.900000e+01	0.000000e+00	9.830508e-01
6.100000e+01	0.000000e+00	9.836066e-01
6.700000e+01	0.000000e+00	9.850746e-01
7.100000e+01	0.000000e+00	9.859155e-01
7.300000e+01	0.000000e+00	9.863014e-01
7.900000e+01	0.000000e+00	9.873418e-01
8.300000e+01	0.000000e+00	9.879518e-01
8.900000e+01	0.000000e+00	9.887640e-01
9.700000e+01	0.000000e+00	9.896907e-01
1.010000e+02	0.000000e+00	9.900990e-01
1.030000e+02	0.000000e+00	9.902913e-01
1.070000e+02	0.000000e+00	9.906542e-01
1.090000e+02	0.000000e+00	9.908257e-01
1.130000e+02	0.000000e+00	9.911504e-01
1.270000e+02	0.000000e+00	9.921260e-01
1.310000e+02	0.000000e+00	9.923664e-01
1.370000e+02	0.000000e+00	9.927007e-01
1.390000e+02	0.000000e+00	9.928058e-01
1.490000e+02	0.000000e+00	9.932886e-01


==> M_vs_Pe_ULA_M_100.dat <==
M	Pe	dmin
2.000000e+00	3.503600e-01	7.500000e-01
3.000000e+00	5.277900e-01	3.523970e-01
4.000000e+00	5.854500e-01	2.015107e-01
5.000000e+00	6.199200e-01	1.299206e-01
6.000000e+00	6.442800e-01	9.057964e-02
7.000000e+00	6.581700e-01	6.670587e-02
8.000000e+00	6.734500e-01	5.114981e-02
9.000000e+00	6.886400e-01	4.045693e-02
1.000000e+01	6.992900e-01	3.279458e-02
1.100000e+01	7.124200e-01	2.711791e-02
1.200000e+01	7.202500e-01	2.279613e-02
1.300000e+01	7.276600e-01	1.943025e-02
1.400000e+01	7.379900e-01	1.675796e-02
1.500000e+01	7.450700e-01	1.460109e-02
1.600000e+01	7.514100e-01	1.283518e-02
1.700000e+01	7.580800e-01	1.137118e-02
1.800000e+01	7.623800e-01	1.014401e-02
1.900000e+01	7.686900e-01	9.105229e-03
2.000000e+01	7.792100e-01	8.218172e-03
2.100000e+01	7.814600e-01	7.454672e-03
2.200000e+01	7.881100e-01	6.792810e-03
2.300000e+01	7.891800e-01	6.215317e-03
2.400000e+01	7.935800e-01	5.708443e-03
2.500000e+01	8.008800e-01	5.261127e-03
2.600000e+01	8.014900e-01	4.864394e-03
2.700000e+01	8.078500e-01	4.510894e-03
2.800000e+01	8.103800e-01	4.194569e-03
2.900000e+01	8.118100e-01	3.910383e-03
3.000000e+01	8.168500e-01	3.654126e-03
3.100000e+01	8.183700e-01	3.422254e-03
3.200000e+01	8.221400e-01	3.211770e-03
3.400000e+01	8.262100e-01	2.845129e-03
3.500000e+01	8.260100e-01	2.684914e-03
3.600000e+01	8.329700e-01	2.537860e-03
3.800000e+01	8.371700e-01	2.277803e-03
3.900000e+01	8.379700e-01	2.162515e-03
4.100000e+01	8.415900e-01	1.956722e-03
4.200000e+01	8.445200e-01	1.864671e-03
4.400000e+01	8.477400e-01	1.699035e-03
4.600000e+01	8.508200e-01	1.554526e-03
4.800000e+01	8.548800e-01	1.427698e-03
5.000000e+01	8.585800e-01	1.315781e-03
5.200000e+01	8.587200e-01	1.216525e-03
5.400000e+01	8.613600e-01	1.128090e-03
5.600000e+01	8.631000e-01	1.048959e-03
5.800000e+01	8.661000e-01	9.778713e-04
6.000000e+01	8.699800e-01	9.137721e-04
6.300000e+01	8.725500e-01	8.288250e-04
6.500000e+01	8.746300e-01	7.786088e-04
6.800000e+01	8.769200e-01	7.114281e-04
7.100000e+01	8.799100e-01	6.525812e-04
7.300000e+01	8.818800e-01	6.173153e-04
7.600000e+01	8.843100e-01	5.695444e-04
7.900000e+01	8.874500e-01	5.271113e-04
8.300000e+01	8.874300e-01	4.775319e-04
8.600000e+01	8.904800e-01	4.447982e-04
8.900000e+01	8.922700e-01	4.153184e-04
9.300000e+01	8.948700e-01	3.803617e-04
9.700000e+01	8.969800e-01	3.496395e-04
1.000000e+02	8.991100e-01	3.289764e-04


==> M_vs_dmin_BCG_M_149.dat <==
M	dmin
2.000000e+00	7.500000e-01
3.000000e+00	6.666667e-01
5.000000e+00	8.000000e-01
7.000000e+00	8.571429e-01
1.100000e+01	9.090909e-01
1.300000e+01	9.230769e-01
1.700000e+01	9.411765e-01
1.900000e+01	9.473684e-01
2.300000e+01	9.565217e-01
2.900000e+01	9.655172e-01
3.100000e+01	9.677419e-01
3.700000e+01	9.729730e-01
4.100000e+01	9.756098e-01
4.300000e+01	9.767442e-01
4.700000e+01	9.787234e-01
5.300000e+01	9.811321e-01
5.900000e+01	9.830508e-01
6.100000e+01	9.836066e-01
6.700000e+01	9.850746e-01
7.100000e+01	9.859155e-01
7.300000e+01	9.863014e-01
7.900000e+01	9.873418e-01
8.300000e+01	9.879518e-01
8.900000e+01	9.887640e-01
9.700000e+01	9.896907e-01
1.010000e+02	9.900990e-01
1.030000e+02	9.902913e-01
1.070000e+02	9.906542e-01
1.090000e+02	9.908257e-01
1.130000e+02	9.911504e-01
1.270000e+02	9.921260e-01
1.310000e+02	9.923664e-01
1.370000e+02	9.927007e-01
1.390000e+02	9.928058e-01
1.490000e+02	9.932886e-01


==> M_vs_dmin_ULA_M_317.dat <==
M	dmin
2.000000e+00	7.500000e-01
3.000000e+00	3.523970e-01
4.000000e+00	2.015107e-01
5.000000e+00	1.299206e-01
6.000000e+00	9.057964e-02
7.000000e+00	6.670587e-02
8.000000e+00	5.114981e-02
9.000000e+00	4.045693e-02
1.000000e+01	3.279458e-02
1.100000e+01	2.711791e-02
1.200000e+01	2.279613e-02
1.300000e+01	1.943025e-02
1.400000e+01	1.675796e-02
1.500000e+01	1.460109e-02
1.600000e+01	1.283518e-02
1.700000e+01	1.137118e-02
1.800000e+01	1.014401e-02
1.900000e+01	9.105229e-03
2.000000e+01	8.218172e-03
2.200000e+01	6.792810e-03
2.300000e+01	6.215317e-03
2.400000e+01	5.708443e-03
2.500000e+01	5.261127e-03
2.600000e+01	4.864394e-03
2.800000e+01	4.194569e-03
2.900000e+01	3.910383e-03
3.100000e+01	3.422254e-03
3.200000e+01	3.211770e-03
3.400000e+01	2.845129e-03
3.600000e+01	2.537860e-03
3.700000e+01	2.402563e-03
3.900000e+01	2.162515e-03
4.100000e+01	1.956722e-03
4.400000e+01	1.699035e-03
4.600000e+01	1.554526e-03
4.800000e+01	1.427698e-03
5.100000e+01	1.264694e-03
5.300000e+01	1.171057e-03
5.600000e+01	1.048959e-03
5.900000e+01	9.450070e-04
6.200000e+01	8.557746e-04
6.500000e+01	7.786088e-04
6.900000e+01	6.909577e-04
7.200000e+01	6.345809e-04
7.600000e+01	5.695444e-04
8.000000e+01	5.140165e-04
8.400000e+01	4.662303e-04
8.900000e+01	4.153184e-04
9.300000e+01	3.803617e-04
9.800000e+01	3.425406e-04
1.030000e+02	3.100924e-04
1.090000e+02	2.768943e-04
1.140000e+02	2.531385e-04
1.200000e+02	2.284581e-04
1.260000e+02	2.072186e-04
1.330000e+02	1.859805e-04
1.400000e+02	1.678477e-04
1.470000e+02	1.522430e-04
1.550000e+02	1.369334e-04
1.630000e+02	1.238221e-04
1.720000e+02	1.112031e-04
1.810000e+02	1.004193e-04
1.900000e+02	9.113128e-05
2.000000e+02	8.224605e-05
2.110000e+02	7.389422e-05
2.220000e+02	6.675284e-05
2.330000e+02	6.059881e-05
2.450000e+02	5.480801e-05
2.580000e+02	4.942390e-05
2.720000e+02	4.446710e-05
2.860000e+02	4.022025e-05
3.010000e+02	3.631148e-05
3.170000e+02	3.273849e-05


==> SNR_vs_Pe_BCG_SNR_10.dat <==
SNR	Pe	dmin
-1.000000e+01	9.301100e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-9.000000e+00	8.969700e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-8.000000e+00	8.510800e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-7.000000e+00	7.849600e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-6.000000e+00	6.934700e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-5.000000e+00	5.679500e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-4.000000e+00	4.249500e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-3.000000e+00	2.753000e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-2.000000e+00	1.473000e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
-1.000000e+00	6.077000e-02	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
0.000000e+00	1.746000e-02	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
1.000000e+00	3.160000e-03	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
2.000000e+00	4.100000e-04	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
3.000000e+00	2.000000e-05	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
4.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
5.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
6.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
7.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
8.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
9.000000e+00	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01
1.000000e+01	0.000000e+00	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01	9.473684e-01


==> SNR_vs_Pe_ULA_SNR_10.dat <==
SNR	Pe	dmin
-1.000000e+01	9.705100e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-9.000000e+00	9.612200e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-8.000000e+00	9.498300e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-7.000000e+00	9.335200e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-6.000000e+00	9.160300e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-5.000000e+00	8.938800e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-4.000000e+00	8.712600e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-3.000000e+00	8.460400e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-2.000000e+00	8.223100e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
-1.000000e+00	7.979400e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
0.000000e+00	7.720900e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
1.000000e+00	7.404700e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
2.000000e+00	7.134300e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
3.000000e+00	6.796700e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
4.000000e+00	6.425200e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
5.000000e+00	6.006900e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
6.000000e+00	5.585400e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
7.000000e+00	5.113700e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
8.000000e+00	4.639300e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
9.000000e+00	4.079800e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03
1.000000e+01	3.503500e-01	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03	9.105229e-03


==> SNR_vs_Pe_ULA_SNR_5.dat <==
SNR	Pe	dmin
-1.500000e+01	9.912000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.400000e+01	9.889000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.300000e+01	9.874000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.200000e+01	9.812000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.100000e+01	9.813000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.000000e+01	9.712000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-9.000000e+00	9.629000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-8.000000e+00	9.521000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-7.000000e+00	9.324000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-6.000000e+00	9.178000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-5.000000e+00	8.957000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-4.000000e+00	8.755000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-3.000000e+00	8.514000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-2.000000e+00	8.229000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
-1.000000e+00	7.941000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
0.000000e+00	7.814000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
1.000000e+00	7.548000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
2.000000e+00	7.223000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
3.000000e+00	6.858000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
4.000000e+00	6.465000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03
5.000000e+00	6.127000e-01	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03	8.177267e-03

